On the Anthropic Principle in the Multiverse: Addressing Provability and Tautology

In this Letter we examine the Multiverse theory and how it relates to the Anthropic Principle. Under the supposition of Eternal Inflation, the String Theory Landscape (STL) has reinvigorated the discussion of the Anthropic Principle. The main premise being that the fundamental constants of our Universe are not necessarily of any fundamental physical importance, rather that the specific values are requisite for intelligent life to arise, and hence, for intelligent life to measure such constants. STL predicts a multitude of other meta-stable Universes with fundamental constants different than our own, possibly hinting at some intrinsic specialness of human life. We develop a theoretical framework to prove whether, (1) the Universe we observe must be consistent with the existence of observers, (2) the principle is only ontological in nature, or (3) if the Anthropic Principle itself is simply a tautology.

==> AprilFools.txt <==
In this Letter we examine the Multiverse theory and how it
relates to the Anthropic Principle.  Under the supposition of Eternal
Inflation, the String Theory Landscape (STL) has reinvigorated the
discussion of the Anthropic Principle.  The main premise being that
the fundamental constants of our Universe are not necessarily of any
fundamental physical importance, rather that the specific values are
requisite for intelligent life to arise, and hence, for intelligent
life to measure such constants.  STL predicts a multitude of other
meta-stable Universes with fundamental constants different than our
own, possibly hinting at some intrinsic specialness of human
life.  We develop a theoretical framework to prove whether, (1) the
Universe we observe must be consistent with the existence of
observers, (2) the principle is only ontological in nature, or (3) if
the Anthropic Principle itself is simply a tautology.
